Negated and Misprimed Probes for Pretrained Language Models: Birds Can Talk, But Cannot Fly

Building on Petroni et al. (2019), we propose two new probing tasks analyzing factual knowledge stored in Pretrained Language Models (PLMs). (1) Negation. We find that PLMs do not distinguish between negated ("Birds cannot [MASK]") and non-negated ("Birds can [MASK]") cloze questions. (2) Mispriming. Inspired by priming methods in human psychology, we add "misprimes" to cloze questions ("Talk? Birds can [MASK]"). We find that PLMs are easily distracted by misprimes. These results suggest that PLMs still have a long way to go to adequately learn human-like factual knowledge.

==> loss.txt <==
158.05573749542236
156.8088846206665
153.25197076797485
146.9313144683838
137.9421844482422
126.4310655593872
115.20226240158081
107.0207052230835
101.55928230285645
97.66495823860168
94.64306163787842
92.72183465957642
89.98064661026001
88.40189599990845
87.20188784599304
85.60275650024414
83.89114236831665
82.92988896369934
81.18040323257446
78.95256280899048
77.92095494270325
75.9746720790863
74.48039388656616
73.7991852760315
72.51848721504211
71.35969185829163
70.28406429290771
69.41945028305054
68.94418931007385
67.99275970458984
67.2901861667633
66.85418200492859
65.95591998100281
65.38122081756592
64.92148065567017
64.57579183578491
63.77102756500244
63.82707977294922
62.76054620742798
62.06767559051514
62.00936841964722
61.4103889465332
60.93491053581238
60.437570095062256
59.70760679244995
59.34824323654175
58.64535117149353
58.50416707992554
57.53794813156128
56.943039417266846
56.18932819366455
54.93884587287903
53.91002869606018
52.59788942337036
51.302491784095764
48.98743808269501
46.689476013183594
45.30818748474121
42.59017777442932
39.816837549209595
37.487892866134644
34.81914722919464
32.96507930755615
32.08063876628876
29.892346501350403
28.158188343048096
27.138226747512817
26.1603644490242
24.02813357114792
22.766561448574066
20.950446128845215
20.960618257522583
19.657405078411102
18.09451973438263
16.64242273569107
15.540558218955994
15.44107985496521
13.795596033334732
12.969304949045181
11.774237215518951
10.683128029108047
9.994357407093048
9.49354612827301
8.823994189500809
8.580379992723465
7.59458863735199
6.866367667913437
6.358733683824539
6.498527929186821
5.502946212887764
4.803055599331856
4.399096131324768
3.91835667937994
4.1504065990448
3.847133420407772
3.3139046505093575
3.159641034901142
2.776903674006462
2.557142347097397
2.5859375074505806
3.1082824394106865
2.9515087082982063
2.226661041378975
1.7686435841023922
1.7910154983401299
2.375243078917265
1.8943071700632572
1.681870736181736
1.820913903415203
1.5360510125756264
1.3096050508320332
1.2620913125574589
1.8159057535231113
1.3376977369189262
1.1727368533611298
1.3713391907513142
1.1788657419383526
1.09976127743721
0.8376935850828886
1.1000486873090267
0.847221227362752
1.2435629814863205
1.1347917523235083
0.992790600284934
1.2381204068660736
0.7545743305236101
0.5580944232642651
0.7382747884839773
0.7634422350674868
0.9090842101722956
1.0200718957930803
0.8593568746000528
0.8191984407603741
0.9510162025690079
1.015751026570797
1.568929735571146
1.2486093658953905
0.7379068750888109
0.4976012660190463
0.3682735366746783
0.2867321749217808
0.23990169912576675
0.230679614469409
0.529540600720793
1.0390459969639778
2.3930972553789616
2.102041382342577
2.0899960100650787
1.6364696063101292
1.8467972576618195
1.404153112322092
1.6856229417026043
1.6131248027086258
1.1158903017640114
1.278264431282878
1.3415722995996475
1.3731006309390068
1.0056539624929428
0.84993577003479
0.9519340069964528
1.0854485221207142
1.0165784042328596
0.9468759186565876
1.1618473697453737
0.7295915307477117
0.759576952084899
0.7192462123930454
0.5789044955745339
1.097920885309577
1.235278021544218
1.2378147952258587
1.3187304344028234
1.0227813329547644
1.1785015016794205
1.2014182396233082
0.9478879515081644
1.2599304877221584
1.2786412853747606
1.0646535512059927
1.227618271484971
0.8194462899118662
0.8937492538243532
0.8738132957369089
0.9999603293836117
1.300207493826747
1.6654943469911814
1.6561222523450851
1.3814667332917452
1.68425034545362
1.0636883582919836
1.1205887869000435
1.502248641103506
1.105792585760355
1.0030372589826584
0.657954400870949
0.5558686926960945
0.6620053444057703
0.8061052649281919
0.4958342225290835
0.639992761425674
0.4544810336083174
0.374802241101861
0.5386745487339795
0.4960301914252341
0.2276958879083395
0.23872236185707152
0.20221585605759174
0.7074127937667072
0.5562450545839965
0.24204755574464798
0.2520188509952277
0.34831258677877486
0.24314359948039055
0.22202624089550227
0.24022449715994298
0.1401536758057773
0.04463112918892875
0.03338078799424693
0.043752137338742614
0.052363428636454046
0.1028231613454409
0.0757940982002765
0.23823687713593245
0.987171396613121
1.074420184828341
1.108281996101141
1.101216508075595
0.9619656652212143
0.8893361720256507
0.7864618832245469
1.0411768769845366
1.2610948290675879
0.9883685782551765
0.630923074670136
0.3822182323783636
0.36231265729293227
0.5170114701613784
0.41024452820420265
0.3328673355281353
0.31115286774002016
0.15660601062700152
0.21275797544512898
0.27407581615261734
0.3147466020891443
0.2200453074183315
0.3114916898775846
0.36285872641019523
0.44114161073230207
0.3089031889103353
0.2711451549548656
0.3128505707718432
0.1862180980388075
0.24304506951011717
0.5461129586910829
0.35962452134117484
0.3094735355116427
0.30217989231459796
0.25383897265419364
0.2086889201309532
0.5972567013232037
0.9724775850772858
1.0919267237186432
0.642244023270905
0.49483088916167617
0.38529562135227025
0.3267905842512846
0.24084915255662054
0.2844455153681338
0.3850790373980999
0.48083845619112253
0.770303756929934
0.5902555389329791
0.7625322681851685
0.8225269289687276
0.8328220751136541
1.4733608956448734
1.0434969402849674
0.9951437301933765
1.236166212707758
0.9057638105005026
0.6477448111400008
0.8489605765789747
1.0405921330675483
1.0808007828891277
1.0113498899154365
0.9469250817783177
0.6020428636111319
0.414158939383924
0.3403844016138464
0.339697782183066
0.21581069624517113
0.18422490498051047
0.1545966457342729
0.16694821853889152
0.2292455281713046
0.3107148085255176
0.23823891661595553
0.12277280911803246
0.277615791244898
0.5411096580792218
0.34783367067575455
0.16430447762832046
0.23528768843971193
0.21799783629830927
0.2928535856772214
0.2723544938489795
0.3461268381215632
0.24968543171416968
0.24676458060275763
0.14016472676303238
0.19252216152381152
0.25859190057963133
0.18295223655877635
0.2336664626491256
0.2315106316236779
0.09921726939501241
0.046863076044246554
0.07476102182408795
0.13351068273186684
0.18179066450102255
0.2131612910889089
0.37635645596310496
0.39069955074228346
0.321626270073466
0.6933970493264496
0.7233679005876184
0.5949764922261238
0.48441450274549425
0.3143915112596005
0.22432881372515112
0.3838910013437271
0.6165420948527753
0.8024937999434769
0.5498167532496154
0.32744075055234134
0.20113707520067692
0.21513396373484284
0.269749469938688
0.3125400061253458
0.36339680198580027
0.2802428517024964
0.2618867396377027
0.5037601431831717
0.752789263613522
0.643582622287795
0.6474416349083185
0.4931200398132205
0.3785810738336295
0.2937271895352751
0.30107906844932586
0.29832994216121733
0.2990072669927031
0.2202468073228374
0.16822651895927265
0.2971225108485669
0.3778065424412489
0.5858134932350367
0.7245089439675212
0.5813378882594407
0.4692526862490922
0.6775340451858938
0.3999288664199412
0.6467684395611286
0.6597685420420021
0.6261742175556719
0.4787506149150431
0.6371311554685235
0.538412862457335
0.6193966707214713
0.358514086343348
0.4987066515022889
0.33871443988755345
0.2286968883126974
0.22355542849982157
0.6384112192317843
0.5894901929423213
0.1687701545888558
0.19235601741820574
0.2579867816530168
0.2698175280238502
0.4551593502983451
0.4292358085513115
0.5139156677760184
0.43180697690695524
0.33362126199062914
0.46165812155231833
0.4359686765819788
0.48260387196205556
0.23711137182544917
0.18599413998890668
0.13446668547112495
0.09715966595103964
0.1625722286698874
0.21877046884037554
0.05534884359803982
0.10347174806520343
0.10366044245893136
0.03941387095255777
0.07674368160951417
0.07585294084856287
0.09324617972015403
0.08003297110553831
0.21337360280449502
0.15969576343195513
0.37637469824403524
0.42283739760750905
0.7192478366196156
0.6768482476472855
0.47449632035568357
0.6769094625487924
0.6172224618494511
0.7067970805801451
0.6171797461574897
0.35619490314275026
0.44179929653182626
0.4593796811532229
0.47403373202541843
0.3158049249323085
0.39330617524683475
0.2296968688024208
0.32705911801895127
0.21347161196172237
0.2816023251507431
0.2721022788900882
0.22520552424248308
0.2479517690371722
0.2691380267497152
0.2725456941407174
0.1858781423070468
0.23104171344311908
0.2909290032694116
0.11075641386560164
0.09777143286191858
0.06895665088086389
0.051366999599849805
0.06553513833205216
0.1550660159846302
0.254350567352958
0.16748216305859387
0.09890113165602088
0.23287463042652234
0.40791814716067165
0.31726960255764425
0.34076891210861504
0.1644377582706511
0.12384298257529736
0.16167039348511025
0.10536544828210026
0.07884949049912393
0.019855876569636166
0.040498436195775867
0.07996085891500115
0.11876876727910712
0.37049223214853555
0.439698203234002
0.3709889876190573
0.41893975040875375
0.37455394328571856
0.5402303099399433
0.4212880429113284
0.40854912833310664
0.21982188476249576
0.26240286021493375
0.48883310006931424
0.7329897237941623
0.4256855263374746
0.38179535762174055
0.44917739275842905
0.3460734805557877
0.3515918208286166
0.3948450346942991
0.33436976419761777
0.3233141296659596
0.4493510512402281
0.41346010542474687
0.5293681257171556
0.5852222812827677
0.46150649012997746
0.3611906135920435
0.27155119605595246
0.32542931649368256
0.4018964129500091
0.25909576029516757
0.280204884824343
0.12561574831488542
0.19908067001961172
0.20108013111166656
0.28905018127989024
0.1648831142229028
0.12291310168802738
0.14184339373605326
0.22175759653327987
0.07638957520248368
0.09884416504064575
0.05300900878501125
0.07868306936870795
0.05386865552281961
0.04947465084842406
0.05027649439580273
0.1216592229611706
0.04936123016523197
0.13985523988958448
0.06156341251335107
0.06384652155975346
0.06884598667966202
0.0261870492977323
0.008368167909793556
0.013945472004706971
0.005513120791874826
0.0038412521680584177
0.00291260610538302
0.007592629786813632
0.02157749013713328
0.034674460846872535
0.07041151275916491
0.03603702405234799
0.016529726999578997
0.16523204180703033
0.3804441414249595
0.36191973940003663
0.3422820679843426
0.3589086038991809
0.3592847278341651
0.19316818454535678
0.17306095064850524
0.14479340394609608
0.11624452294199727
0.0837943873484619
0.10582794330548495
0.15299520012922585
0.26047872472554445
0.6920827979920432
0.3442236970877275
0.3904244698351249
0.5131669477559626
0.6586967124603689
0.3357586532365531
0.46632883907295763
1.0420750811463222
0.5699131423607469
0.377757124369964
0.7320988271385431
0.260917627485469
0.4819610550766811
0.07213826110819355
0.056299921438039746
0.0450652415456716
0.060607675259234384
0.016169347276445478
0.03132977575296536
0.13880590311600827
0.11475326554500498
0.18251955148298293
0.13705661374842748
0.05735314099001698
0.08208168065175414
0.12889972992707044
0.093666018510703
0.10244127127225511
0.07517939471290447
0.10093513695755973
0.10215471268747933
0.12325835895899218
0.2854478018998634
0.1704982928931713
0.19069240131648257
0.4276380952214822
0.28370589105179533
0.14227052303613164
0.13537377316970378
0.19472943604341708
0.2156219019088894
0.16775297571439296
0.17930527188582346
0.10665695107309148
0.23182624287437648
0.09602090826956555
0.07373663561884314
0.10954177097300999
0.18066825313144363
0.1820302823325619
0.3452182584442198
0.20449430923326872
0.20248275325866416
0.2226140611746814
0.4972382048727013
0.5921335457824171
0.35729908768553287
0.2731388306710869
0.4323077495209873
0.4033135443460196
0.15701542887836695
0.1372685620735865
0.23461193568073213
0.1721915671369061
0.16424198183813132
0.3307940631057136
0.3913610224844888
0.41593703237595037
0.22212293231859803
0.09340042487019673
0.025294303108239546
0.049712170264683664
0.18028731443337165
0.193487704731524
0.1694476452539675
0.17412697849795222
0.2383561902679503
0.1687353144516237
0.2030243765329942
0.1407832597324159
0.1686237386893481
0.06342313191271387
0.03865772743301932
0.025607130912248977
0.07618837426707614
0.07774782973865513
0.09739936023834161
0.1362878012150759
0.025711562135256827
0.007067955193633679
0.00467936358472798
0.0043724314964492805
0.003266361920395866
0.003061390423681587
0.0034794133571267594
0.0028517593163996935
0.0030137522517179605
0.0021103332583152223
0.006931305535545107
0.02575319087918615
0.03661955481948098
0.016677252227964345
0.07704412667590077
0.01687835132179316
0.11850351004250115
0.028836359386332333
0.04481958244286943
0.010274082073010504
0.05643585561483633
0.02250878328777617
0.06418103118630825
0.13383755306131206
0.19078977566096
0.40904876438435167
0.3102820395724848
0.40488516679033637
0.1211177083896473
0.28742886357940733
0.40976070589385927
0.38500663894228637
0.27260194090195
0.2649614430847578
0.3582456463482231
0.34520701644942164
0.23815618793014437
0.1877912087365985
0.11231512727681547
0.12946129485499114
0.08416124439099804
0.016355542262317613
0.00759697087778477
0.02023629994073417
0.04873833732563071
0.14803697456954978
0.028286862929235213
0.06899723914102651
0.11939407324825879
0.10208825281006284
0.11265260951768141
0.05011723004281521
0.15379978431155905
0.0557514633401297
0.0661990881053498
0.0653147324337624
0.07361301372293383
0.3393566972372355
0.2599506768747233
0.22456168264034204
0.17562356573762372
0.23341078899102286
0.19853177125332877
0.2718589977012016
0.41110686656611506
0.18428619211772457
0.16775362833868712
0.1877417754731141
0.12504819812602364
0.04620688650174998
0.027987598135950975
0.07207199223921634
0.2285297368944157
0.09866557412897237
0.17503288440639153
0.08976904395967722
0.13211819730349816
0.15334891428938136
0.02145847176143434
0.008814788699964993
0.005071758205303922
0.009910956738167442
0.014720291525009088
0.024730247183470055
0.01058490570721915
0.004125189887417946
0.007071024490869604
0.033702834029099904
0.1294570504760486
0.20797568261332344
0.05755316713475622
0.06839849593234248
0.04423180714366026
0.08455174797563814
0.1588392102275975
0.1350858508667443
0.16010435394127853
0.21786297153448686
0.29543911007931456
0.21002584585221484
0.13976207532687113
0.15546977147459984
0.17534221202367917
0.21550569290411659
0.22290075640194118
0.05523655394790694
0.03451342126936652
0.008464641330647282
0.007578063843538985
0.00411311280913651
0.0034130351778003387
0.0029829854975105263
0.018822926227585413
0.040591646793473046
0.034369063934718724
0.07803711177984951
0.03129644760338124
0.012931369317811914
0.010123776606633328
0.00454887194064213
0.013456905835482758
0.0419182454716065
0.047843845779425465
0.02925706970563624
0.036072017581318505
0.07844643088901648
0.17228072774014436
0.189796797640156
0.07800241171207745
0.11460472270846367
0.07049042239668779
0.07219357945723459
0.00987384779000422
0.058615158464817796
0.2629696225048974
0.28961525950580835
0.33651388323050924
0.5529232759145088
0.4860846414230764
0.23031332658138126
0.09190971328644082
0.04141446447465569
0.046407009998802096
0.0815334556682501
0.07552169788687024
0.05001949235156644
0.050683131979894824
0.09161050186958164
0.03751410786935594
0.0427089368167799
0.027068401635915507
0.06232525645464193
0.10848688951227814
0.07773450447712094
0.10533998928440269
0.024815063385176472
0.014823645396973006
0.017319199578196276
0.010017408661951777
0.004756936832563952
0.00280724473122973
0.01735397308220854
0.011624815524555743
0.08217308051098371
0.09365728462580591
0.18922790869692108
0.15461323093040846
0.08407938596064923
0.07258854145766236
0.049340755635057576
0.06886115852830699
0.024846256943419576
0.05785427715454716
0.25124943927221466
0.1604929791064933
0.18131568205717485
0.2760150264657568
0.2201273393293377
0.19234467050409876
0.09899893985129893
0.14371139962167945
0.18830459730816074
0.12541320573654957
0.08892210254271049
0.08633647158421809
0.22239185440412257
0.17103233857778832
0.13946075917920098
0.10505608338280581
0.17212058347649872
0.07061789590807166
0.015197466724202968
0.006804966600611806
0.015144459553994238
0.035599163580627646
0.03553256666782545
0.059579357992333826
0.0838568857870996
0.08487061642517801
0.13175309012876824
0.1770963550079614
0.0950143068912439
0.13029855539207347
0.05713379905500915
0.04818062621052377
0.014428805749048479
0.0050873852414952125
0.00564440774905961
0.004072092975548003
0.005675733529642457
0.007938687329442473
0.006934259858098812
0.0041279712386312895
0.002938049663498532
0.006064059103664476
0.013342298007046338
0.0036823149166593794
0.002570838445535628
0.0020253108195902314
0.0019677747441164684
0.0022445441791205667
0.0027195298061997164
0.0017274325946345925
0.020454148820135742
0.0026222539927402977
0.008647015140013536
0.004718428102933103
0.003275190945714712
0.04157718842907343
0.10630621865129797
0.15560180546890479
0.22449623956345022
0.10167979230755009
0.07469208182010334
0.09435312998539302
0.0219658782298211
0.046696907898876816
0.008477034003590234
0.022279843244177755
0.11220117690390907
0.15423870692029595
0.2434604680747725
0.16162166936555877
0.0716232510167174
0.07346114517713431
0.11036418775620405
0.10953395327669568
0.1323157453298336
0.037509923276957124
0.08934313200006727
0.06879529261641437
0.05133048647257965
0.09231739157257834
0.04130659202928655
0.016623821407847572
0.014149876391456928
0.07372879330068827
0.0984821917663794
0.01627276289218571
0.008199018229788635
0.0045349189240369014
0.0031425394518009853
0.002691402525670128
0.0026531044641160406
0.001686633135250304
0.0018661161266209092
0.001846249091613572
0.0034151156069128774
0.007212668329884764
0.022703368122165557
0.07651708501362009
0.041006665138411336
0.10647394717670977
0.13844485487788916
0.1679375235689804
0.043052147710113786
0.04110439828946255
0.04319439885148313
0.034091929977876134
0.013132854306604713
0.005570122018980328
0.004441801007487811
0.004958467332471628
0.0072798398323357105
0.0038314157609420363
0.0030073810994508676
0.003188843729731161
0.002160725081921555
0.0019288937364763115
0.002786301152809756
0.001884310164314229
0.0014421939449675847
0.001308788812821149
0.0013251126838440541
0.0019263510112068616
0.0012553003507491667
0.001495032454840839
0.001189020002129837
0.0011285321197647136
0.0016872728810994886
0.0009782754659681814
0.0011366753442416666
0.00115728943819704
0.0009491864202573197
0.0009567499109834898
0.0015888156140135834
0.0009155561274383217
0.0018688014133658726
0.03074212976753188
0.03613017023599241
0.09343298084058915
0.06075520673766732
0.10842251348367427
0.05125445796875283
0.06346140376263065
0.0840975805913331
0.15366266384808114
0.03265990390355
0.10016124751564348
0.09419173192873131
0.06845722138677957
0.01262327324366197
0.007208807706774678
0.10851890017511323
0.06450723874149844
0.07012259273324162
0.19541395131091122
0.2131783402292058
0.1487798648304306
0.06544240642688237
0.020765087523614056
0.1451089580950793
0.09968399796343874
0.03931069034297252
0.023429357243003324
0.07615841384540545
0.12878835285664536
0.016418730971054174
0.021199239512498025
0.004886939932475798
0.0025649690651334822
0.012247514223417966
0.0507801034473232
0.004295333390473388
0.10824719838274177
0.24303758723544888
0.29708008689340204
0.1419053326244466
0.05548506502236705
0.08090509462635964
0.08366621211462189
0.0588385729060974
0.012655134531087242
0.008563198949559592
0.008016697887796909
0.01817566851968877
0.00745033106795745
0.012732996765407734
0.025792012020247057
0.0167528875208518
0.006523635645862669
0.004842665068281349
0.003123736816633027
0.005969742102024611
0.04161085067607928
0.009770280252269004
0.0073106439303955995
0.05323319633680512
0.09288535288942512
0.019517303415341303
0.023008146483334713
0.010032623446022626
0.07080056130871526
0.015238414824125357
0.029624750146467704
0.024063972879957873
0.05066007275672746
0.10491931605065474
0.06509867584099993
0.020839777251239866
0.07107626901415642
0.11129210756917018
0.3117814142315183
0.16072882685693912
0.039371422870317474
0.01123527222807752
0.042580334447848145
0.04416437905456405
0.021924956949078478
0.007273143633938162
0.004687989723606734
0.004440391705429647
0.0032238830644928385
0.004899950559774879
0.004663147796236444
0.004182071515970165
0.008968102534709033
0.006200938292749925
0.00409918846344226
0.03353577767848037
0.00522359106616932
0.0038658397461404093
0.0025356689548061695
0.01891982028610073
0.09744526581198443
0.1379074018477695
0.08239723004226107
0.027599378838203847
0.043577456672210246
0.0113633267901605
0.006011326142470352
0.0066006422057398595
0.0065904217917704955
0.0027509671017469373
0.008427873926848406
0.018098586930136662
0.00417991416179575
0.010878827881242614
0.031906597872875864
0.007931653017294593
0.0032787599047878757
0.004628321272321045
0.015340274014306488
0.021320877953257877
0.01073820106103085
0.0017970935732591897
0.004162784507570905
0.003044930621399544
0.0019100700119452085
0.004242515777150402
0.0022549652931047603
0.011200560758879874
0.0016570546140428632
0.00870393722289009
0.009443109840503894
0.018792858167216764
0.04684475191243109
0.008548011013772339
0.004953478706738679
0.001632613297260832
0.001669111352384789
0.005927727219386725
0.03971742248722876
0.008171653124009026
0.026242442123475485
0.004053113709233003
0.0029441738843161147
0.0021626781781378668
0.001193788255477557
0.023110657413781155
0.020218462672346504
0.01503948456957005
0.009925012262101518
0.01926331101276446
0.05508431244743406
0.06419084123990615
0.008590360204834724
0.007489250972867012
0.03226572891435353
0.0027162566875631455
0.02632464536873158
0.055505354204797186
0.04104830568394391
0.04650229804974515
0.009277334102080204
0.0028549603739520535
0.0028171061821922194
0.006722697049553972
0.002142609744623769
0.001878507318906486
0.002313975026481785
0.0015086829698702786
0.0015045001964608673
0.0017272539935220266
0.0016119814572448377
0.0012642960464290809
0.001101599966204958
0.0010231817541352939
0.0009647680399211822
0.0014837085636827396
0.0010312770064047072
0.00276625900187355
0.018159035556891467
0.010163014458157704
0.003775094974116655
0.005556179576160503
0.03303466804572963
0.016479894728036015
0.0035962055590061937
0.0033699573687044904
0.0030103316912573064
0.03952847832078987
0.11218881745298859
0.03714090793801006
0.04201396462303819
0.03098663393393508
0.011432547282311134
0.0305647742934525
0.02560696978980559
0.02175838636321714
0.18019755818022531
0.037164145811402705
0.015409595253004227
0.08074784207565244
0.008310760436870623
0.003292123477876885
0.003973403847339796
0.00287311669671908
0.01460412780943443
0.005349474678951083
0.0014540833981300239
0.0027401375118643045
0.0020032279717270285
0.0013812787565257167
0.0013903566359658726
0.0010064472571684746
0.0018619539059727686
0.0009963824122678488
0.00096547310022288
0.0010808978458953789
0.0012091698990843724
0.0010906295938184485
0.013373958568990929
0.017214051156770438
0.016230978038947796
0.0026207552327832673
0.001175096889710403
0.0010369632527726935
0.0020275067145121284
0.002174273777200142
0.0009890310666378355
0.0007716118725511478
0.002652927347298828
0.0008364043751498684
0.0007903648056526436
0.0007693481838941807
0.0006974792804612662
0.0010325591065338813
0.0006738474621670321
0.0013397226230154047
0.0007226484403872746
0.000628019979558303
0.0007746814135316527
0.0006053370834706584
0.0007219792460091412
0.0006644286677328637
0.0005791877920273691
0.0006031372467987239
0.0005460649999804446
0.0005064028146080091
0.0005122088978168904
0.001265602226339979
0.0017963365380637697
0.0006429368768294808
0.0006093781030358514
0.0005314353884386946
0.015119162728296942
0.029247777853015577
0.022812964345575892
0.022212882846361026
0.10174955754700932
0.10312343903933652
0.0760157125259866
0.007650959916645661
0.01128152132150717
0.019189712134902948
0.04122717765130801
0.016338967085175682
0.05913013363533537
0.04172910286069964
0.0164466136120609
0.00357895165507216
0.003983753453212557
0.011496162042021751
0.005372227569750976
0.0018092259306285996
0.0028378521601553075
0.00140309176822484
0.0016279122228297638
0.0011328735254210187
0.0017406658535037423
0.0014758267061552033
0.001452511276511359
0.0013216106344771106
0.0012921484103571856
0.032793447837320855
0.0015032974915811792
0.001570015178003814
0.0010824543114722474
0.0010457851203682367
0.0012421762676240178
0.0010053446694655577
0.001007490505799069
0.0009421849317732267
0.0008686839901201893
0.0009940852378349518
0.0007386064244201407
0.0008396150715270778
0.0007355144443863537
0.0007998930959729478
0.009492420858805417
0.001539478667837102
0.03901589535234962
0.010485331320523983
0.018152289623685647
0.01621931773479446
0.03309955963050015
0.029319253750145435
0.026556809025350958
0.011531841028045164
0.015082818725204561
0.00823372985178139
0.0022021310796844773
0.002883432169255684
0.005854757608176442
0.0034380290453555062
0.03660087028765702
0.0094935878078104
0.02290365673979977
0.018047249563096557
0.004981067731932853
0.03378542449536326
0.02255137433348864
0.0012956883510923944
0.0019961189545938396
0.0030021057773410575
0.0011712080286088167
0.0020701892717625014
0.0012451927505026106
0.009397631840329268
0.006294332670222502
0.0018272198130944162
0.009608776888853754
0.00459159686579369
0.003485019960862701
0.005524676358618308
0.0010840816703421297
0.0012412753130774945
0.0008172569951057085
0.0007916815229691565
0.0010064265970868291
0.0007897071573097492
0.0009554716452839784
0.01672373485234857
0.0037273374418873573
0.0006903084658915759
0.002001973612095753
0.027888395545232925
0.011228120582018164
0.02485942735984281
0.0009298132299591089
0.0013913184229750186
0.0017874382247100584
0.0006109956448199227
0.0007258608420670498
0.0009696415836515371
0.0005610514253930887
0.0007041327862680191
0.0007465510407200782
0.02552517005460686
0.0016981421495074756
0.0011958302529819775
0.0006173014044179581
0.0007509626684623072
0.0006714252367601148
0.0006083445932745235
0.001177027987978363
0.013337441392650362
0.016961259851086652
0.06674835111516586
0.021024290308560012
0.016749427677495987
0.026413092769871582
0.0057240411842940375
0.003273653692303924
0.002062902625766583
0.003896214142514509
0.004159292662734515
0.0020875409318250604
0.0009225052999681793
0.0007777283772156807
0.0014700571828143438
0.0010990068585670087
0.016354919456716743
0.009336910103229457
0.01751932082697749
0.0218645225995715
0.06887409323462634
0.00900970253860578
0.015537484548985958
0.04502649820096849
0.006266019323447836
0.0012998347210668726
0.001013864060951164
0.0009320171866420424
0.0011758801610994851
0.0013744997522735503
0.0011125451355837868
0.0007503296019422123
0.000640091718196345
0.0005616494963760488
0.0007507186528528109
0.0006092511302995263
0.00048685151978133945
0.0006829090143583016
0.0005610818425338948
0.0005294857264743769
0.0007838048150006216
0.0006700114063278306
0.0013453150813802495
0.0008607966719864635
0.0004917781161566381
0.0005593437508650823
0.0005713306391044171
0.0006214680779521586
0.0018221915015601553
0.0004886263741354924
0.0004863155154453125
0.0004668566807595198
0.0005836921227455605
0.00046523754645022564
0.00045483293706638506
0.00045189477805251954
0.000489709143039363
0.00041497303664073115
0.0004272555397619726
0.0005176580943953013
0.000455882173810096
0.0004714415417765849
0.0005288127631501993
0.000391305448829371
0.000542833685358346
0.00043681134502548957
0.001652658473176416
0.00038426646915468154
0.0006027823128533782
0.0006078653586882865
0.00040563811035099206
0.0003832692973446683
0.00046449044020846486
0.0003983991582572344
0.00042932712585752597
0.0005380496777434018
0.0004908697737846524
0.00031510858843830647
0.0003513504898364772
0.0003614937750171521
0.0003579345502657816
0.0005048602833994664
0.0003451573056736379
0.0003852451345665031
0.00033907095257745823
0.0003052056299566175
0.00033278755563515006
0.000379068207621458
0.0002877207662095316
0.0003220849548597471
0.00033674953920126427
0.0002904087950810208
0.0003028978962902329
0.00031691513504483737
0.00032753560572018614
0.00027191727986064507
0.0024047322522164905
0.0003539582667144714
0.0019909577968064696
0.00033271671691181837
0.00031255197791324463
0.00034525860246503726
0.0005006021792723914
0.0007614892556375707
0.00034464645705156727
0.0003008684757332958
0.00035518454478733474
0.00030167043405526783
0.0028019140954711474
0.006169383550513885
0.00047494347109022783
0.0006530709943035617
0.0016403948047809536
0.000505370147038775
0.00035266058512206655
0.0004804208119821851
0.00034668101943680085
0.0003628600788943004
0.0003645811611932004
0.0003554705044734874
0.0009463226879233844
0.00033080227785831084
0.00039852348436397733
0.0004052459944432485
0.0005532326122192899
0.00028094035678805085
0.00029682349577342393
0.00032211375673796283
0.0002927340810856549
0.0003157368164465879
0.0006054511882211955
0.00031403098182636313
0.0005145515033291304
0.00027571231294132303
0.0002744426474237116
0.000271085683380079
0.00044493960285763023
0.00027598174528975505
0.0002816206206261995
0.000382335284484725
0.0002589789210105664
0.00027669521477946546
0.00024721830277485424
0.00027532965805221465
0.00043890987490158295
0.0002776648943836335
0.0003252102642363752
0.0002388179354966269
0.00024563209035477485
0.0004981537913408829
0.0003115886329396744
0.00023595526272401912
0.00022551106803803123
0.013124871880791034
0.00044590398283617105
0.006625419457122916
0.00461666737919586
0.053874149856710574
0.0009648373606978566
0.0030330733525261167
0.017057814431609586
0.0032916883610596415
0.0006838899125796161
0.00039980515157367336
0.0005528753008547937
0.0005365615434129722
0.00041436853734921897
0.00034690549637161894
0.0003664240311991307
0.001126419040701876
0.0004917314872727729
0.00036208062829246046
0.00032402685155830113
0.00032409616414952325
0.0003448279703661683
0.00042482848175495747
0.00036711166831082664
0.0002983929762194748
0.000285746376903262
0.0005237863083493721
0.00041410694393562153
0.0002841180048562819
0.00032698666836949997
0.00029153512468838017
0.0002677012253116118
0.0002665558895387221
0.00031136354573391145
0.00028595933008546126
0.00029709286991419503
0.0002584532057881006
0.00028564638068928616
0.03808736386781675
0.0017663180951785762
0.00036439230734686134
0.0005151424647920066
0.00026170697128691245
0.0003333377089802525
0.000270179580184049
0.00027723897528630914
0.00023647918987990124
0.0002330085289941053
0.002566421160736354
0.0003132629299216205
0.003121370684766589
0.021036263210589823
0.05102497487223445
0.00107727016620629
0.0005523229347090819
0.00047522573458991246
0.000402889670112927
0.0003910886089215637
0.00036305212506704265
0.0003473667693469906
0.0003657473498606123
0.00037452843480423326
0.00038639419381070184
0.000380985206902551
0.0003772722402572981
0.0003400427644919546
0.00047706854456919245
0.0005275574826555385
0.00030614750539825764
0.0003023983517778106
0.000395143142213783
0.00032614598330837907
0.0003112278936896473
0.0002820364279614296
0.00029258649783514556
0.00029419000429697917
0.00030777080792177003
0.00038773886080889497
0.0003016634900632198
0.0002720015449995117
0.00030950145264796447
0.0002610952706163516
0.00026305877554477775
0.00025972946559704724
0.0003887324446623097
0.0003850963557852083
0.00025478141697021783
0.00024910726460802834
0.0002864474649868498
0.00027865569791174494
0.0002378314566158224
0.00028258699785510544
0.000564721353839559
0.00024026150731515372
0.00021640429622493684
0.0002656532788023469
0.00022242818977247225
0.000223405892484152
0.0002154505034468457
0.00024869551407391555
0.0002204658962909889
0.00022142631678434554
0.0002369301892031217
0.00025927291744665126
0.00023357023928838316
0.00020509821206360357
0.0002185839230151032
0.00022172339913595351
0.00020701336188722053
0.0018806034217959677
0.0004142030074945069
0.00035128382842231076
0.01690462620854305
0.038509706723743875
0.0020732856273752986
0.0008474463493257645
0.0017531143384985626
0.006289542132890347
0.000358745456651377
0.000384243043299648
0.00045750708977720933
0.0003172965430167096
0.0002830705602718808
0.00032233885667665163
0.00030717755726072937
0.00033548689498275053
0.0009855094385784469
0.0003502519407447835
0.00026636530719770235
0.0003470168949206709
0.0004175159369879111
0.0004777173685397429
0.0002611030317893892
0.0003607003304750833
0.0002584727517387364
0.0002864478733499709
0.0002977575313707348
0.00025572317326805205
0.0002701765170058934
0.00025270520700360066
0.00031575664615957066
0.00029410950310193584
0.0002674821471373434
0.00027180297183804214
0.00025245437154808315
0.00022772795682612923
0.00022351339293891215
0.0006293948208622169
0.0002547126823628787
0.000240157999087387
0.00029041245761618484
0.00021225177488304325
0.008277781531432993
0.00029874942356400425
0.0003727428911588504
0.0006952184694455354
0.00024356782205359195
0.0002727398618844745
0.00024411184631389915
0.0002539399729357683
0.0002537110158300493
0.0002962446455967438
0.00023469511688745115
0.0004673714834098064
0.00023848846194596263
0.00021862691392016131
0.005009879721910693
0.0003707357791427057
0.00022243449620873434
0.0007706811234129418
0.0002202802975261875
0.00024530051905458095
0.00027335992444932344
0.00021155347394596902
0.00021441915259856614
0.00023437618528987514
0.000888312534243596
0.00019203115425625583
0.028994819595027366
0.00048231678192678373
0.00020821038788199075
0.00023168576080934145
0.0008869402954587713
0.0002120184867635544
0.0002272962328788708
0.00019140797257932718
0.0002609713692436344
0.00020587853032338899
0.00019525122979757725
0.0005923381231696112
0.00022638863674728782
0.00026743301168608014
0.00019836225465041935
0.00025826053069977206
0.00042584778975651716
0.00020439226864255033
0.00023727405141471536
0.0001974039155356877
0.00022621604875894263
0.0002011358355957782
0.0002062238568214525
0.00025263249426643597
0.00022864292623125948
0.00020173978236925905
0.0022721634527442802
0.00020270981985959224
0.00019065596234213444
0.0002600637485556945
0.00022369845828507096
0.0001626083330847905
0.00021497351463040104
0.0008033320318645565
0.02225674964938662
0.0001771799188645673
0.00019377944227016997
0.00019847141311402083
0.00018548472735346877
0.0001981727350539586
0.00016861077028806903
0.0001982232147383911
0.0002016020785049477
0.00019153785797243472
0.00019021552179765422
0.0001842931756073085
0.00017776280856196536
0.000168445854797028
0.0005405035649346246
0.00016790777453934425
0.00020830445373576367
0.00017355605768898386
0.00018928285089714336
0.00017602203297428787
0.00018995105210706242
0.00018640729149410618
0.0027214927613385953
0.0001706393763925007
0.0001879216206361889
0.00018702356646826956
0.00019781049240918946
0.00018011836982623208
0.00019151195829181233
0.00018376582465862157
0.00022291448885880527
0.00017368443695886526
0.00019084744781139307
0.00021385041372923297
0.00020243068911440787
0.00017623603025640477
0.00018329104022996034
0.00017553361885802587
0.0001918130683407071
0.00017218637503901846
0.00017094993836508365
0.0002422155757813016
0.000162357480803621
0.00018400290855424828
0.00016661101017234614
0.0010797974205161154
0.0001846627806116885
0.00016770281854405766
0.00017738962969815475
0.0001732182063278742
0.00016638038914607023
0.0020168473420199007
0.00017072535729312222
0.00016616604261798784
0.00015972560595400864
0.00017329015645373147
0.00017150805524579482
0.00016087335598058417
0.0001567203612466983
0.00016373492053389782
0.00018074026411341038
0.00016952551959548146
0.0002081455118059239
0.0001890411554086313
0.00015030420900075114
0.00017585658042662544
0.00020199054551994777
0.00016205106794586754
0.00016353506589439348
0.0004605310032275156
0.00017584349006938282
0.00017344163006782765
0.00016120039163070032
0.00016233191308856476
0.0001614725465515221
0.00015031498833195656
0.0002059755897789728
0.0001684359772298194
0.0001684732505964348
0.0001640408377170388
0.0001560344403515046
0.0001580588314027409
0.00015464152625099814
0.0001763299062531587
0.00018140725569537608
0.0001550888478050183
0.00017679201118880883
0.00015199839913293545
0.00016693310953996843
0.00016789084611446015
0.00014277282934926916
0.00016342089020326966
0.00015944633742037695
0.00015583801905449945
0.00015599520838804892
0.00017603308606339851
0.00017663719427218894
0.00015709123954366078
0.0001584559572620492
0.00019174321914761094
0.00018464242475602077
0.00031503035825153347
0.0001607782378414413
0.0001697667207736231
0.00015986735070327995
0.00015825443506400916
0.00014923138223821297
0.00016844388210301986
0.00016067468504843418
0.00015641437448721263
0.0001666078596826992
0.00018575228523332044
0.00018851051390811335
0.00015133970737224445
0.00015257287032000022
0.00014544399209626135
0.0001426279250154039
0.0001606251876182796
0.00014347599790198728
0.00016367310217901831
0.0001703086663837894
0.0001413819049957965
0.0001565501529512403
0.0001849084023888281
0.00016312685374941793
0.00016905425559343712
0.00013554896986534004
0.00016660263963785837
0.00018473219597581192
0.00016267724322460708
0.0001403973724336538
0.0001542019404041639
0.0001480408527640975
0.00015558589802822098
0.00015463217891920067
0.00015263784825947369
0.00021107975771883503
0.00013948796595286694
0.00014231357954486157
0.00015751540104247397
0.0001579156273692206
0.0001804741609703342
0.00015346353302447824
0.00014781883601244772
0.00022741230941392132
0.000156132801748754
0.00016293157523250557
0.00019269690483270097
0.00014391879994946066
0.00017991491677094018
0.0001463395101382048
0.00014152685298540746
0.0001451614648431132
0.00016823961686895927
0.00015249787384163938
0.00015716067127868882
0.00014231559453037335
0.0001429654248568113
0.00014250454978537164
0.0001865096701294533
0.00016115614926093258
0.000153905870320159
0.00014027105635250336
0.0001398733015776088
0.0001482624074924388
0.00015462238388863625
0.00015016843781268108
0.00017137141276180046
0.00014530331145579112
0.00014153327128951787
0.0008011707334389939
0.00013599036788036756
0.00018359823752689408
0.00023197837731459003
0.00014076049092182075
0.00014076759543968365
0.0001385239261253446
0.00014529682721331483
0.00014109245603322051
0.0001446240109999053
0.00015028622055979213
0.0001515319841018936
0.00015312756158891716
0.0001415164906575228
0.00013717389083467424
0.00017061580138033605
0.00014838060587862856
0.00015281465130101424
0.0001452094011256122
0.00014347953720061923
0.00015750704415040673
0.00016871679599717027
0.00013502621732186526
0.00016296689045702806
0.00014639533810623107
0.00014019548098076484
0.0001502212903687905
0.0007102222962203086
0.0001552768567307794
0.00015753078878333326
0.00013537030872612377
0.00013608193239633692
0.00014754697167518316
0.00015301904022635426
0.0001527935769445321
0.00012562292295115185
0.00013099841271468904
0.00015783320532136713
0.00014823465585322992
0.00013554919951275224
0.0001625548006813915
0.0001346751969322213
0.0001416178315594152
0.00014582348285330227
0.00016696679426786432
0.00014121592403171235
0.00020020240890517016
0.00014304832939160406
0.0001388245495945739
0.00013765440235147253
0.0001416861878169584
0.00013431694333121413
0.00014741387667527306
0.00019611906100180931
0.00014524424841511063
0.00014282937581810984
0.00013788120395474834
0.00014246254386307555
0.00013133231800566136
0.00014488396709566587
0.0001369394913126598
0.00014344131750476663
0.0001408231810273719
0.0001514573373242456
0.00015375432803921285
0.00013141946465111687
0.00014124104109214386
0.00016086300638562534
0.00014597374547520303
0.00015761832992211566
0.00014165200445859227
0.00014129769760984345
0.00013804209538648138
0.0001522792781543103
0.00014484284656646196
0.00013661626508110203
0.00015897971161393798
0.0001384675833833171
0.00015706090584899357
0.00013684263603863656
0.00015622349565092009
0.00014621275499848707
0.00014545635235663212
0.00012861008144682273
0.00013583570944319945
0.00014162086654323502
0.00014615794134442694
0.00013896678774472093
0.00014264099718275247
0.00014426144161916454
0.00013688279022971983
0.00014103548892308027
0.00013473688431986375
0.00013666976565218647
0.00014515420616589836
0.0001480017599533312
0.0001401842196173675
0.00014865833099975134
0.00015454622143806773
0.00014034422474651365
0.00013466577411236358
0.00013908788923799875
0.0001622368699827348
0.00013809949996357318
0.00016329855043295538
0.00014111197606325732
0.00013783851181869977
0.00013163761786927353
0.00014345607382892922
0.00014567322841685382
0.0001473237075515499
0.0001609613450455072
0.00013007323991587327
0.00014408363358597853
0.00013316615059011383
0.00015802391180841369
0.0001441781164430722
0.00013474014463099593
0.00014999779568825033
0.00014209449273039354
0.00017500284138805
0.00013270253043629054
0.00015361312398454174
0.00013461493244903977
0.00019531402222128236
0.00015321688306357828
0.00015729424944765924
0.00014065049981581978
0.0001718883481771627
0.00014075806302571436
0.0001436651509720832
0.0001374121602566447
0.00014654316919404664
0.00015463601266674232
0.00014690010129925213
0.00013739919813815504
0.00014180554308040882
0.00014521530965794227
0.00013170987267585588
0.00013351235929803806
0.00014629279849032173
0.00013955554095446132
0.00014823766832705587
0.0001366165311083023
0.0001504661574927013
0.00015369985203506076
0.0001377915345983638
0.00015223086620608228
0.00016429557354058488
0.00013852777988176967
0.0001442726074856182
0.00015046252110550995
0.00014680535059596878
0.00014893676780047826
0.00015623165199940559
0.00016085917286545737
0.00017285585454374086
0.0001345362861684407
0.00013107736026540806
0.00015014822520242888
0.00014642298765465966
0.00015564655814159778
0.00018497805376682663
0.00015942605523378006
0.0001467064603275503
0.00014950833792681806
0.00012882343389719608
0.00013971886687613733
0.00013457141858452815
0.00014286194891610648
0.000142726244575897
0.0001577613911649678
0.0001450974391445925
0.00013987017064209795
0.00013594204938272014
0.0001415819988324074
0.00014242734278013813
0.00014019804075360298
0.00013219495849625673


==> lossdev.txt <==
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.057692307692307696
0.31346153846153846
0.3
0.275
0.325
0.3769230769230769
0.5692307692307692
0.5557692307692308
0.5884615384615384
0.6134615384615385
0.6326923076923077
0.6134615384615385
0.6326923076923077
0.6326923076923077
0.6134615384615385
0.6326923076923077
0.5365384615384615
0.5365384615384615
0.5365384615384615
0.5942307692307692
0.5365384615384615
0.46153846153846156
0.5557692307692308
0.5365384615384615
0.5365384615384615
0.5365384615384615
0.575
0.4865384615384616
0.6326923076923077
0.6519230769230769
0.6211538461538462
0.5634615384615385
0.6153846153846154
0.6153846153846154
0.551923076923077
0.6153846153846154
0.5211538461538461
0.49615384615384617
0.49038461538461536
0.6038461538461539
0.45961538461538465
0.47115384615384615
0.5096153846153846
0.45961538461538465
0.4653846153846154
0.48461538461538467
0.47884615384615387
0.45961538461538465
0.4480769230769231
0.45384615384615384
0.47307692307692306
0.45384615384615384
0.45961538461538465
0.45961538461538465
0.5096153846153846
0.48461538461538467
0.47307692307692306
0.4653846153846154
0.45961538461538465
0.5538461538461539
0.45961538461538465
0.3903846153846154
0.45384615384615384
0.4346153846153846
0.40961538461538466
0.4346153846153846
0.4288461538461539
0.41538461538461535
0.41538461538461535
0.40961538461538466
0.47307692307692306
0.40961538461538466
0.41538461538461535
0.4288461538461539
0.45961538461538465
0.40961538461538466
0.4346153846153846
0.4346153846153846
0.45961538461538465
0.47307692307692306
0.3903846153846154
0.3903846153846154
0.4288461538461539
0.4288461538461539
0.4346153846153846
0.42115384615384616
0.45961538461538465
0.45961538461538465
0.48461538461538467
0.4346153846153846
0.4346153846153846
0.45384615384615384
0.5230769230769231
0.40961538461538466
0.4346153846153846
0.45384615384615384
0.4288461538461539
0.45384615384615384
0.47307692307692306
0.47884615384615387
0.4346153846153846
0.45961538461538465
0.45384615384615384
0.47884615384615387
0.5038461538461538
0.45961538461538465
0.4346153846153846
0.40961538461538466
0.4288461538461539
0.47307692307692306
0.45384615384615384
0.47307692307692306
0.41538461538461535
0.3769230769230769
0.4288461538461539
0.5423076923076923
0.48461538461538467
0.40961538461538466
0.40192307692307694
0.41538461538461535
0.3903846153846154
0.3903846153846154
0.5480769230769231
0.4519230769230769
0.4653846153846154
0.47307692307692306
0.4076923076923077
0.4653846153846154
0.4403846153846154
0.47884615384615387
0.4653846153846154
0.5230769230769231
0.47115384615384615
0.48461538461538467
0.4403846153846154
0.5096153846153846
0.5538461538461539
0.6173076923076923
0.3884615384615384
0.40192307692307694
0.4461538461538461
0.5538461538461539
0.5346153846153846
0.4653846153846154
0.5288461538461539
0.5288461538461539
0.4403846153846154
0.42692307692307696
0.5365384615384615
0.5038461538461538
0.39615384615384613
0.42115384615384616
0.42692307692307696
0.5038461538461538
0.4653846153846154
0.3942307692307692
0.5923076923076923
0.4519230769230769
0.49615384615384617
0.6038461538461539
0.5596153846153846
0.6307692307692307
0.5980769230769231
0.5038461538461538
0.6596153846153847
0.5653846153846154
0.42115384615384616
0.47115384615384615
0.5346153846153846
0.4326923076923077
0.4653846153846154
0.4346153846153846
0.39615384615384613
0.4403846153846154
0.3903846153846154
0.4346153846153846
0.5230769230769231
0.5115384615384616
0.37115384615384617
0.5788461538461538
0.41538461538461535
0.4653846153846154
0.4346153846153846
0.4288461538461539
0.4288461538461539
0.33269230769230773
0.39615384615384613
0.48461538461538467
0.573076923076923
0.5153846153846153
0.5153846153846153
0.4461538461538461
0.39615384615384613
0.4653846153846154
0.3903846153846154
0.41538461538461535
0.4346153846153846
0.3903846153846154
0.4653846153846154
0.5403846153846154
0.49615384615384617
0.4653846153846154
0.40192307692307694
0.5096153846153846
0.4653846153846154
0.42692307692307696
0.3884615384615384
0.4346153846153846
0.4461538461538461
0.5846153846153846
0.3826923076923077
0.5288461538461539
0.47884615384615387
0.5346153846153846
0.5480769230769231
0.49615384615384617
0.4923076923076923
0.4980769230769231
0.4480769230769231
0.49615384615384617
0.5096153846153846
0.5269230769230769
0.5230769230769231
0.4519230769230769
0.5230769230769231
0.5480769230769231
0.5038461538461538
0.5980769230769231
0.5480769230769231
0.48461538461538467
0.4980769230769231
0.48461538461538467
0.4076923076923077
0.5230769230769231
0.5538461538461539
0.49038461538461536
0.49615384615384617
0.39615384615384613
0.47884615384615387
0.47884615384615387
0.42115384615384616
0.5288461538461539
0.4653846153846154
0.47884615384615387
0.4653846153846154
0.42115384615384616
0.48461538461538467
0.45769230769230773
0.4461538461538461
0.4442307692307692
0.40192307692307694
0.41346153846153844
0.5596153846153846
0.3576923076923077
0.43846153846153846
0.4480769230769231
0.4461538461538461
0.3576923076923077
0.3576923076923077
0.4230769230769231
0.41538461538461535
0.42115384615384616
0.4653846153846154
0.36538461538461536
0.41538461538461535
0.4461538461538461
0.5038461538461538
0.4403846153846154
0.3884615384615384
0.4653846153846154
0.5288461538461539
0.47115384615384615
0.4346153846153846
0.47115384615384615
0.5403846153846154
0.5461538461538462
0.5788461538461538
0.40192307692307694
0.48461538461538467
0.5346153846153846
0.49038461538461536
0.5403846153846154
0.4461538461538461
0.5865384615384616
0.5288461538461539
0.5096153846153846
0.42692307692307696
0.36923076923076925
0.4519230769230769
0.5096153846153846
0.4461538461538461
0.4403846153846154
0.37115384615384617
0.49038461538461536
0.42692307692307696
0.4653846153846154
0.49038461538461536
0.45384615384615384
0.3769230769230769
0.4923076923076923
0.42115384615384616
0.4461538461538461
0.5038461538461538
0.5038461538461538
0.48461538461538467
0.5038461538461538
0.4519230769230769
0.4519230769230769
0.5096153846153846
0.37115384615384617
0.5019230769230769
0.36923076923076925
0.42115384615384616
0.3269230769230769
0.41538461538461535
0.47115384615384615
0.3769230769230769
0.3769230769230769
0.28846153846153844
0.41346153846153844
0.42115384615384616
0.3884615384615384
0.42692307692307696
0.5346153846153846
0.5153846153846153
0.42692307692307696
0.5423076923076923
0.48461538461538467
0.5903846153846154
0.5153846153846153
0.45769230769230773
0.46923076923076923
0.4076923076923077
0.42115384615384616
0.45384615384615384
0.4403846153846154
0.5403846153846154
0.5788461538461538
0.5096153846153846
0.49615384615384617
0.5596153846153846
0.5346153846153846
0.5480769230769231
0.5538461538461539
0.5211538461538461
0.5673076923076923
0.5153846153846153
0.5211538461538461
0.5788461538461538
0.6038461538461539
0.5596153846153846
0.42115384615384616
0.5038461538461538
0.5403846153846154
0.5211538461538461
0.49038461538461536
0.5346153846153846
0.47115384615384615
0.5269230769230769
0.5211538461538461
0.5269230769230769
0.6096153846153847
0.49615384615384617
0.5211538461538461
0.4076923076923077
0.5211538461538461
0.5653846153846154
0.5538461538461539
0.5096153846153846
0.4346153846153846
0.48461538461538467
0.45769230769230773
0.4519230769230769
0.5653846153846154
0.49615384615384617
0.49038461538461536
0.47115384615384615
0.5538461538461539
0.47115384615384615
0.34423076923076923
0.48461538461538467
0.4769230769230769
0.5153846153846153
0.5096153846153846
0.4826923076923077
0.5653846153846154
0.5134615384615384
0.40192307692307694
0.3576923076923077
0.3
0.40192307692307694
0.3769230769230769
0.40192307692307694
0.49038461538461536
0.49038461538461536
0.5153846153846153
0.48461538461538467
0.45384615384615384
0.4326923076923077
0.3826923076923077
0.3769230769230769
0.38461538461538464
0.5538461538461539
0.49038461538461536
0.43846153846153846
0.43846153846153846
0.49038461538461536
0.5096153846153846
0.4769230769230769
0.5403846153846154
0.4403846153846154
0.42115384615384616
0.47115384615384615
0.4346153846153846
0.36538461538461536
0.5038461538461538
0.5346153846153846
0.40192307692307694
0.5096153846153846
0.5288461538461539
0.48461538461538467
0.4653846153846154
0.47115384615384615
0.48461538461538467
0.42115384615384616
0.47115384615384615
0.3826923076923077
0.4461538461538461
0.4653846153846154
0.45961538461538465
0.48461538461538467
0.49615384615384617
0.43846153846153846
0.4769230769230769
0.36923076923076925
0.36346153846153845
0.5461538461538462
0.4769230769230769
0.4769230769230769
0.4769230769230769
0.4653846153846154
0.48461538461538467
0.5038461538461538
0.5653846153846154
0.5346153846153846
0.5288461538461539
0.3826923076923077
0.5596153846153846
0.49615384615384617
0.6403846153846153
0.7115384615384616
0.5038461538461538
0.5480769230769231
0.573076923076923
0.5211538461538461
0.573076923076923
0.5923076923076923
0.49615384615384617
0.49038461538461536
0.4519230769230769
0.5211538461538461
0.45769230769230773
0.5980769230769231
0.573076923076923
0.48461538461538467
0.49038461538461536
0.5596153846153846
0.5538461538461539
0.45961538461538465
0.5038461538461538
0.47115384615384615
0.47115384615384615
0.49038461538461536
0.5346153846153846
0.4769230769230769
0.47115384615384615
0.49038461538461536
0.5153846153846153
0.5403846153846154
0.5461538461538462
0.4326923076923077
0.4769230769230769
0.5211538461538461
0.5019230769230769
0.4769230769230769
0.47115384615384615
0.48461538461538467
0.4461538461538461
0.4461538461538461
0.4769230769230769
0.5153846153846153
0.45769230769230773
0.4326923076923077
0.5096153846153846
0.5423076923076923
0.49038461538461536
0.39615384615384613
0.5480769230769231
0.47115384615384615
0.47115384615384615
0.4653846153846154
0.42692307692307696
0.3826923076923077
0.5153846153846153
0.5096153846153846
0.4653846153846154
0.47307692307692306
0.5423076923076923
0.4653846153846154
0.5038461538461538
0.5423076923076923
0.4403846153846154
0.5153846153846153
0.3384615384615384
0.5288461538461539
0.5230769230769231
0.5596153846153846
0.4346153846153846
0.5288461538461539
0.5288461538461539
0.4461538461538461
0.42692307692307696
0.5019230769230769
0.4769230769230769
0.49615384615384617
0.5211538461538461
0.49038461538461536
0.49615384615384617
0.4519230769230769
0.4769230769230769
0.5980769230769231
0.45384615384615384
0.45961538461538465
0.34615384615384615
0.5403846153846154
0.42115384615384616
0.40192307692307694
0.5403846153846154
0.5038461538461538
0.6230769230769231
0.5096153846153846
0.5153846153846153
0.5230769230769231
0.41346153846153844
0.45384615384615384
0.5346153846153846
0.5538461538461539
0.48461538461538467
0.5230769230769231
0.5038461538461538
0.48461538461538467
0.5288461538461539
0.5288461538461539
0.45769230769230773
0.49038461538461536
0.5096153846153846
0.5230769230769231
0.4346153846153846
0.4346153846153846
0.4461538461538461
0.47884615384615387
0.4230769230769231
0.42115384615384616
0.4288461538461539
0.45961538461538465
0.5365384615384615
0.5230769230769231
0.4519230769230769
0.4346153846153846
0.4346153846153846
0.42115384615384616
0.5980769230769231
0.45961538461538465
0.4519230769230769
0.5038461538461538
0.3884615384615384
0.4461538461538461
0.41538461538461535
0.3903846153846154
0.4288461538461539
0.4346153846153846
0.5865384615384616
0.47884615384615387
0.4653846153846154
0.4653846153846154
0.49615384615384617
0.5096153846153846
0.48461538461538467
0.5096153846153846
0.5288461538461539
0.5230769230769231
0.47884615384615387
0.47307692307692306
0.45961538461538465
0.45961538461538465
0.40961538461538466
0.45961538461538465
0.45961538461538465
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.4653846153846154
0.4653846153846154
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.5038461538461538
0.48461538461538467
0.48461538461538467
0.4653846153846154
0.5096153846153846
0.4653846153846154
0.4403846153846154
0.4346153846153846
0.38461538461538464
0.48461538461538467
0.4346153846153846
0.5096153846153846
0.48461538461538467
0.5096153846153846
0.5038461538461538
0.5230769230769231
0.5038461538461538
0.5346153846153846
0.47307692307692306
0.5288461538461539
0.34615384615384615
0.45384615384615384
0.48461538461538467
0.3903846153846154
0.3884615384615384
0.5346153846153846
0.33269230769230773
0.38461538461538464
0.40384615384615385
0.40384615384615385
0.34615384615384615
0.3269230769230769
0.36538461538461536
0.3269230769230769
0.3076923076923077
0.35192307692307695
0.3576923076923077
0.39615384615384613
0.42115384615384616
0.39615384615384613
0.31346153846153846
0.3903846153846154
0.40192307692307694
0.3576923076923077
0.3769230769230769
0.3269230769230769
0.49038461538461536
0.4346153846153846
0.48461538461538467
0.5038461538461538
0.3903846153846154
0.4653846153846154
0.45961538461538465
0.47884615384615387
0.49038461538461536
0.40961538461538466
0.45384615384615384
0.3576923076923077
0.5230769230769231
0.4346153846153846
0.40961538461538466
0.39615384615384613
0.40384615384615385
0.49038461538461536
0.5096153846153846
0.42692307692307696
0.5346153846153846
0.5288461538461539
0.5153846153846153
0.4403846153846154
0.42115384615384616
0.4461538461538461
0.42115384615384616
0.40192307692307694
0.42115384615384616
0.47884615384615387
0.47884615384615387
0.48461538461538467
0.45961538461538465
0.4519230769230769
0.4653846153846154
0.4403846153846154
0.4076923076923077
0.42115384615384616
0.40192307692307694
0.39615384615384613
0.37115384615384617
0.49038461538461536
0.34423076923076923
0.3076923076923077
0.29423076923076924
0.37115384615384617
0.45384615384615384
0.40961538461538466
0.48461538461538467
0.45961538461538465
0.4346153846153846
0.45384615384615384
0.47307692307692306
0.45384615384615384
0.45384615384615384
0.45384615384615384
0.45384615384615384
0.45961538461538465
0.4403846153846154
0.42115384615384616
0.5480769230769231
0.49038461538461536
0.4461538461538461
0.4076923076923077
0.4326923076923077
0.4519230769230769
0.4653846153846154
0.4653846153846154
0.42692307692307696
0.42692307692307696
0.39615384615384613
0.41538461538461535
0.41538461538461535
0.42692307692307696
0.49038461538461536
0.38461538461538464
0.4403846153846154
0.45961538461538465
0.40961538461538466
0.36346153846153845
0.42115384615384616
0.4076923076923077
0.4769230769230769
0.47884615384615387
0.5788461538461538
0.47115384615384615
0.49615384615384617
0.6153846153846154
0.5211538461538461
0.5346153846153846
0.42692307692307696
0.5403846153846154
0.48461538461538467
0.48461538461538467
0.5038461538461538
0.5153846153846153
0.5096153846153846
0.5096153846153846
0.6115384615384616
0.5538461538461539
0.5538461538461539
0.47884615384615387
0.4653846153846154
0.4653846153846154
0.4461538461538461
0.4461538461538461
0.4653846153846154
0.49038461538461536
0.5538461538461539
0.5538461538461539
0.6288461538461538
0.5596153846153846
0.5596153846153846
0.42692307692307696
0.42115384615384616
0.42692307692307696
0.42692307692307696
0.4653846153846154
0.5923076923076923
0.48461538461538467
0.4461538461538461
0.49615384615384617
0.4461538461538461
0.4461538461538461
0.5019230769230769
0.5096153846153846
0.5211538461538461
0.4519230769230769
0.47115384615384615
0.5269230769230769
0.48461538461538467
0.3942307692307692
0.47115384615384615
0.5096153846153846
0.5846153846153846
0.5596153846153846
0.5596153846153846
0.5596153846153846
0.5288461538461539
0.5346153846153846
0.49038461538461536
0.4653846153846154
0.5153846153846153
0.573076923076923
0.5538461538461539
0.47115384615384615
0.42692307692307696
0.4461538461538461
0.4076923076923077
0.42115384615384616
0.34423076923076923
0.35
0.36923076923076925
0.325
0.34423076923076923
0.4076923076923077
0.4076923076923077
0.4326923076923077
0.4076923076923077
0.42692307692307696
0.3884615384615384
0.3884615384615384
0.3884615384615384
0.36923076923076925
0.3884615384615384
0.3884615384615384
0.4076923076923077
0.4076923076923077
0.3826923076923077
0.42692307692307696
0.4076923076923077
0.4769230769230769
0.4519230769230769
0.4326923076923077
0.40192307692307694
0.4403846153846154
0.5288461538461539
0.47884615384615387
0.41538461538461535
0.41538461538461535
0.39615384615384613
0.42115384615384616
0.4461538461538461
0.40192307692307694
0.40192307692307694
0.40192307692307694
0.39615384615384613
0.40192307692307694
0.45384615384615384
0.45384615384615384
0.41538461538461535
0.4346153846153846
0.45384615384615384
0.4288461538461539
0.40961538461538466
0.41538461538461535
0.47884615384615387
0.4403846153846154
0.4346153846153846
0.37115384615384617
0.37115384615384617
0.41538461538461535
0.3576923076923077
0.3769230769230769
0.39615384615384613
0.39615384615384613
0.39615384615384613
0.39615384615384613
0.39615384615384613
0.39615384615384613
0.39615384615384613
0.39615384615384613
0.39615384615384613
0.35192307692307695
0.42115384615384616
0.3269230769230769
0.28846153846153844
0.3076923076923077
0.35192307692307695
0.45961538461538465
0.45961538461538465
0.4403846153846154
0.42115384615384616
0.45961538461538465
0.42115384615384616
0.41538461538461535
0.41538461538461535
0.39615384615384613
0.41538461538461535
0.4346153846153846
0.47307692307692306
0.4980769230769231
0.4980769230769231
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.45961538461538465
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.4653846153846154
0.4653846153846154
0.4653846153846154
0.4403846153846154
0.40192307692307694
0.5038461538461538
0.40192307692307694
0.4346153846153846
0.39615384615384613
0.39615384615384613
0.4480769230769231
0.47307692307692306
0.4346153846153846
0.45384615384615384
0.45961538461538465
0.4403846153846154
0.45384615384615384
0.47884615384615387
0.47884615384615387
0.45961538461538465
0.40192307692307694
0.48461538461538467
0.48461538461538467
0.39615384615384613
0.4519230769230769
0.4076923076923077
0.3884615384615384
0.40192307692307694
0.4076923076923077
0.4461538461538461
0.4326923076923077
0.4519230769230769
0.4326923076923077
0.49615384615384617
0.4519230769230769
0.41346153846153844
0.36923076923076925
0.4326923076923077
0.4826923076923077
0.34423076923076923
0.28076923076923077
0.31346153846153846
0.39615384615384613
0.3384615384615384
0.4288461538461539
0.39615384615384613
0.3769230769230769
0.39615384615384613
0.37115384615384617
0.42115384615384616
0.48461538461538467
0.4653846153846154
0.3884615384615384
0.41538461538461535
0.3903846153846154
0.3903846153846154
0.40961538461538466
0.4346153846153846
0.4403846153846154
0.37115384615384617
0.3903846153846154
0.3903846153846154
0.40961538461538466
0.3826923076923077
0.40192307692307694
0.3826923076923077
0.4461538461538461
0.3384615384615384
0.3826923076923077
0.42692307692307696
0.4519230769230769
0.42115384615384616
0.5096153846153846
0.4076923076923077
0.45961538461538465
0.4519230769230769
0.3903846153846154
0.47115384615384615
0.4653846153846154
0.45961538461538465
0.41538461538461535
0.35192307692307695
0.40961538461538466
0.3903846153846154
0.3903846153846154
0.4346153846153846
0.4288461538461539
0.40961538461538466
0.40961538461538466
0.40961538461538466
0.3903846153846154
0.3903846153846154
0.3903846153846154
0.40961538461538466
0.40961538461538466
0.45384615384615384
0.41538461538461535
0.4346153846153846
0.45384615384615384
0.4288461538461539
0.45961538461538465
0.4653846153846154
0.4403846153846154
0.45961538461538465
0.42115384615384616
0.42115384615384616
0.3769230769230769
0.42115384615384616
0.42115384615384616
0.45961538461538465
0.47884615384615387
0.4403846153846154
0.4346153846153846
0.37115384615384617
0.3903846153846154
0.41538461538461535
0.45961538461538465
0.40961538461538466
0.39615384615384613
0.40961538461538466
0.40961538461538466
0.37115384615384617
0.3903846153846154
0.3903846153846154
0.3769230769230769
0.41538461538461535
0.41538461538461535
0.4346153846153846
0.41538461538461535
0.4076923076923077
0.49038461538461536
0.4653846153846154
0.5288461538461539
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.48461538461538467
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.47115384615384615
0.4519230769230769
0.4461538461538461
0.4461538461538461
0.4519230769230769
0.5288461538461539
0.5480769230769231
0.5788461538461538
0.5230769230769231
0.5480769230769231
0.573076923076923
0.573076923076923
0.5288461538461539
0.5480769230769231
0.5288461538461539
0.48461538461538467
0.5596153846153846
0.5538461538461539
0.47884615384615387
0.5288461538461539
0.5538461538461539
0.5288461538461539
0.5096153846153846
0.49038461538461536
0.49038461538461536
0.49038461538461536
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5346153846153846
0.5346153846153846
0.5346153846153846
0.5096153846153846
0.48461538461538467
0.4653846153846154
0.48461538461538467
0.4461538461538461
0.4653846153846154
0.5288461538461539
0.4769230769230769
0.5096153846153846
0.42692307692307696
0.42692307692307696
0.4653846153846154
0.48461538461538467
0.41538461538461535
0.5173076923076922
0.4980769230769231
0.47307692307692306
0.4980769230769231
0.5307692307692308
0.4923076923076923
0.4346153846153846
0.5615384615384615
0.5288461538461539
0.38461538461538464
0.6346153846153846
0.6153846153846154
0.6096153846153847
0.6288461538461538
0.6288461538461538
0.5173076923076922
0.4980769230769231
0.4980769230769231
0.5230769230769231
0.5538461538461539
0.5538461538461539
0.5538461538461539
0.5538461538461539
0.5538461538461539
0.5538461538461539
0.5538461538461539
0.5538461538461539
0.5538461538461539
0.5288461538461539
0.5538461538461539
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5538461538461539
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5538461538461539
0.5538461538461539
0.5538461538461539
0.5538461538461539
0.5538461538461539
0.5288461538461539
0.5673076923076923
0.5673076923076923
0.5673076923076923
0.5673076923076923
0.5480769230769231
0.5673076923076923
0.5480769230769231
0.5480769230769231
0.5673076923076923
0.5673076923076923
0.5673076923076923
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5788461538461538
0.5788461538461538
0.573076923076923
0.4403846153846154
0.5038461538461538
0.5980769230769231
0.5538461538461539
0.573076923076923
0.5923076923076923
0.5096153846153846
0.5230769230769231
0.5230769230769231
0.5230769230769231
0.5480769230769231
0.4653846153846154
0.48461538461538467
0.5096153846153846
0.4653846153846154
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.5096153846153846
0.5096153846153846
0.48461538461538467
0.5038461538461538
0.5038461538461538
0.48461538461538467
0.47884615384615387
0.5038461538461538
0.5288461538461539
0.47884615384615387
0.4980769230769231
0.5230769230769231
0.5038461538461538
0.5230769230769231
0.5230769230769231
0.5038461538461538
0.45961538461538465
0.4519230769230769
0.4461538461538461
0.5038461538461538
0.5480769230769231
0.5480769230769231
0.48461538461538467
0.5096153846153846
0.5096153846153846
0.49038461538461536
0.49038461538461536
0.4653846153846154
0.4403846153846154
0.4653846153846154
0.49038461538461536
0.49038461538461536
0.41538461538461535
0.4403846153846154
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.49615384615384617
0.4461538461538461
0.42115384615384616
0.4653846153846154
0.4461538461538461
0.4403846153846154
0.4653846153846154
0.4653846153846154
0.5096153846153846
0.45961538461538465
0.45961538461538465
0.45961538461538465
0.45961538461538465
0.45961538461538465
0.45961538461538465
0.45961538461538465
0.4653846153846154
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.4653846153846154
0.4519230769230769
0.4519230769230769
0.47115384615384615
0.5153846153846153
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5153846153846153
0.49615384615384617
0.4769230769230769
0.4769230769230769
0.49615384615384617
0.4769230769230769
0.4653846153846154
0.5403846153846154
0.5153846153846153
0.49615384615384617
0.4461538461538461
0.4519230769230769
0.47115384615384615
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.49615384615384617
0.5346153846153846
0.5346153846153846
0.5346153846153846
0.5346153846153846
0.5346153846153846
0.5346153846153846
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.5153846153846153
0.49038461538461536
0.49038461538461536
0.5153846153846153
0.5153846153846153
0.49038461538461536
0.49038461538461536
0.49038461538461536
0.49038461538461536
0.49038461538461536
0.49038461538461536
0.49038461538461536
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5096153846153846
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5288461538461539
0.5096153846153846
0.5096153846153846
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.48461538461538467
0.5096153846153846
0.4653846153846154
0.49038461538461536
0.49038461538461536
0.49038461538461536
0.49038461538461536
0.47115384615384615
0.4519230769230769
0.4326923076923077
0.4326923076923077
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.47115384615384615
0.47115384615384615
0.42692307692307696
0.42692307692307696
0.42692307692307696
0.42692307692307696
0.42692307692307696
0.42692307692307696
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4461538461538461
0.4326923076923077
0.4326923076923077
0.4326923076923077
0.4326923076923077
0.4461538461538461
0.4461538461538461
0.47115384615384615
0.42115384615384616
0.40192307692307694
0.42115384615384616
0.4346153846153846
0.45961538461538465
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.47884615384615387
0.48461538461538467
0.48461538461538467
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.4403846153846154
0.45961538461538465
0.47884615384615387
0.47884615384615387
0.5038461538461538
0.45384615384615384
0.45961538461538465
0.45961538461538465
0.45961538461538465
0.4346153846153846
0.45384615384615384
0.45384615384615384
0.45384615384615384
0.45384615384615384
0.45384615384615384
0.45384615384615384
0.45384615384615384
0.45384615384615384
0.45384615384615384
0.45384615384615384
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.4346153846153846
0.41538461538461535
0.41538461538461535
0.41538461538461535
0.41538461538461535
0.41538461538461535
0.41538461538461535
0.41538461538461535
0.41538461538461535
0.41538461538461535
0.41538461538461535
0.41538461538461535
0.41538461538461535
0.41538461538461535
0.41538461538461535
0.47307692307692306
0.47307692307692306
0.47307692307692306
0.4403846153846154
0.47307692307692306
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.4980769230769231
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.4980769230769231
0.4980769230769231
0.4980769230769231
0.4980769230769231
0.4980769230769231
0.4980769230769231
0.5230769230769231
0.5230769230769231
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.5230769230769231
0.5480769230769231
0.5480769230769231
0.5480769230769231
0.5480769230769231
0.5480769230769231
0.5480769230769231
0.5480769230769231
0.5480769230769231
0.5480769230769231
0.5480769230769231
0.5480769230769231
0.5230769230769231
0.5230769230769231
0.5230769230769231
0.5230769230769231
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.5038461538461538
0.5038461538461538
0.5038461538461538
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.48461538461538467
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.47884615384615387
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922
0.5173076923076922

